Adapting Convolutional Neural Networks for Geographical Domain Shift

We present the winning solution for the Inclusive Images Competition organized as part of the Conference on Neural Information Processing Systems (NeurIPS 2018) Competition Track. The competition was organized to study ways to cope with domain shift in image processing, specifically geographical shift: the training and two test sets in the competition had different geographical distributions. Our solution has proven to be relatively straightforward and simple: it is an ensemble of several CNNs where only the last layer is fine-tuned with the help of a small labeled set of tuning labels made available by the organizers. We believe that while domain shift remains a formidable problem, our approach opens up new possibilities for alleviating this problem in practice, where small labeled datasets from the target domain are usually either available or can be obtained and labeled cheaply.

==> images/examples/description.txt <==
Id 5468326a304d414d67674d3d (Test)
Labels ['Public transport', 'Traffic', 'Metropolitan area', 'Transport', 'Person']
Attr thandiwezapic001@gmail.com

Id 6b6877596f65652b42736f3d (Test)
Labels ['Tree', 'Person', 'Transport', 'Public transport']
Attr Bharathy A

Id 6b7551513762506f304f593d (Test)
Labels ['Aircraft', 'Airport', 'Boeing 737 next generation']
Attr Tzipi Gershonovitz

Id 34436636526478667579413d (Test)
Labels ['Person', 'Headquarters', 'Commercial building']
Attr Andres luna

Id 665355596c705a76346c343d (Test)
Labels ['Papaya', 'Tree']
Attr jose tester

Id 53705562314157335552673d (Test)
Labels ['Shopkeeper', 'Bush tomato', 'Cherry Tomatoes', 'Person', 'Greengrocer']
Attr Monphem Toungsetwut


Id 7563742b6330422f4e67343d (Test)
Labels ['Barber', 'Person', 'Beauty salon', 'Hairdresser']
Attr Fabrícia Truta

Id 7351586b625a52714864593d (Test)
Labels ['Frozen food', 'Meat', 'Pork']
Attr Andres luna

Id 4a77574772514530562f673d (Test)
Labels ['Tower block', 'Neighbourhood', 'Tower', 'Apartment']
Attr maiinpic971@gmail.com

Id 2a5484a9be948d75 (Train)
Labels ['Snow', 'Tree']
Attr Cyril Bèle

Id bbc9a48d5e02d85f (Train)
Labels ['Fish']
Attr Taro Taylor


Id 72696c2b657257383339303d (Test)
Labels ['Fish', 'Fish', 'Meat']
Attr chwinthpic001@gmail.com

Id 00eed222dd2f6033 (Train)
Labels ['Bus', 'Double-decker bus', 'Public transport', 'Mode of transport', 'Transport', 'Vehicle']
Attr Graham Richardson
